Identifying the 3FHL catalog: CTIO results

Active galactic Nuclei (AGNs) with their relativistic jets pointed towards the observer, form a subclass of luminous gamma-ray sources commonly known as blazars. The study of blazars is essential to improve our understanding on the AGNs emission mechanisms and evolution, as well as to map the extragalactic background light. To do so, however, one needs to correctly classify and measure a redshift for a large sample of these sources. The Third {\it Fermi}--LAT Catalog of High-Energy Sources (3FHL) contains $\approx1160$ blazars reported at energies greater than $10$\,GeV. However $\sim$25\% of these sources are unclassified and $\sim$50\% lack of redshift information. To increase the spectral completeness of the 3FHL catalog, we are working on an optical spectroscopic follow up campaign using 4--m and 8--m telescopes. In this paper, we present the results of the second part of this campaign, where we observed 23 blazars using the 4\,$m$ telescope at CTIO in Chile. We report all the 23 sources to be classified as BL Lacs, a confirmed redshift measurement for 3 sources, a redshift lower limit for 2 sources and a tentative redshift measurement for 3 sources.

==> referee_report_answers.txt <==
BOLD>>>We thank the referee for the valuable comments. We addressed all of them as detailed below. The changes to the paper are reported in boldface.


Reviewer's Comments:

This paper presents the optical spectroscopy of 23 sources extracted from the
Third Fermi-LAT Catalog of High-Energy Sources (3FHL). This is the second paper
of a series dedicated to the classification and, when possible, the redshift
measurement of sources detected by Fermi at >10 GeV, the large majority of them
being blazars.

Although the scope of the paper is clear, i.e. the need to perform and present
the extensive spectroscopic efforts to provide the redshift and classification
of a large number of 3FHL sources, and so it is interesting and worth
publishing, a significant revision is clearly needed before the paper could be
accepted for publication.

The referee has identified three possible aspects that, if expanded, could 
provide a significant improvement in the scientific content of the paper.

1) Context: Authors should include here the results of the first paper in a more comprehensive way, and compare properties of the two sets of objects with those of the parent population.

BOLD>>> We added more details on the results of the Kitt Peak observing run in the last paragraph of the introduction. We also show a histogram with the magnitude distribution of the Kitt Peak, the CTIO and the parent population sources (i.e., the 215 3FHL BCUs lacking of redshift and having optical magnitude information).





2) Figures: Authors should improve the quality of the figures, adding zoom of the few identified features and, if it is possible, adding the images of the 2D spectra, to guide and help the reader in understanding the redshift measurements.

>>> Figures to be modified by ABHISHEK


3) Scientific outcome: since only 3 redshift measurements, along with 4
tentative lower limits, have been obtained, is it possible to add some other useful information on these objects from the spectroscopic observations?
Could the authors compute the optical continuum slopes from the spectra and
compare them with the photometric colors to investigate the presence of
(color) variability in these Blazars?

abhishek

-----------------------------------------------------

Below I list comments and suggestions in order of appearance in the paper.

2. SAMPLE SELECTION

It would be extremely useful to add here a histogram with the magnitude
distribution of the targets in this paper (along with the targets in the
first paper too) and, for comparison, the magnitude distribution of the whole parent population. 

>>>> STEFANO please provide the data to ABHISHEK for generating the plot

If it is not possible for the whole parent population, at least the authors should show the magnitude distribution of the 77 sources with the three selection criteria in common with the observed targets.

Is there any difference in the optical color distribution of the targets with respect to the 77 sources and/or with the whole parent population?

>>>>> ABHISHEK

3. OBSERVATION AND DATA ANALYSIS 

I am quite puzzled by the narrowness of the adopted slit (0.9 arcsec), given the relatively poor seeing measured during the nights of observation. 
Authors should justify the choice and, if possible, evaluate both the slit losses and how these losses can affect the redshift measurements and the S/N of the optical spectra.

>>>> BOLD: We agree with the referee that in principle it would have been better to use the 4-pixel, 1.2 arcsec slit during our last night of observations, where the quality of the seeing was relatively poor compared to the other nights. The choice of a narrower slit was made at the beginning of the night, when the seeing conditions were slightly better: we then decided to keep the same slit for the rest of the night, mostly because we verified that the S/N values obtained for the sources observed in the "poor seing" night are not significantly smaller than those of the sources observed in the previous nights. We therefore believe that the slit choice did not significantly affected our observations, but we thank the referee for the suggestion and we will take it into account in our upcoming observations.


Since the shape of the continuum is of significant importance in the redshift evaluation, and in the study of the optical properties of the targets, the authors should clearly describe in the text how the flat-field normalization has been applied. 

>>> ABHISHEK add from IRAF


4. SPECTRAL ANALYSIS

The section begins with "We find", that is clearly inappropriate with
"the normalized spectrum and its computed S/N". 

>>>>> ABHISHEK to change

Once again, given the importance of the shape of the continuum, and due to the possible presence of faint broad spectral features, it is necessary that the authors explicitly discuss how the spectra have been normalized and justify their choices.

It is important, as one the main purpose of the paper is the redshift
determination, that the list of common Blazar spectral features is accurate and complete, with a clear distinction between broad and narrow emission lines as well as between absorption and emission features. An accurate list here (also in a tabular form if preferred by the authors) will also avoid listing the spectral lines adopted in the comments on individual sources
(e.g. 3FHL J0936.4-2109).

>>>> ABHISHEK will change (make table and shorten individual comments)


Table 1: Please, change the format of the celestial coordinates to a more readable style (e.g. hh:mm:ss.s and dd:mm:ss.s)

>>>> MEENAKSHI (update the table)

Figure 1: Some typos are present in the caption: perdorming dereddning 

>>>> ABHISHEK 

I think that a significant revision of Figure 1 is necessary. First of all, I do not understand the need to plot both the flux-calibrated and the normalized spectra. Since the original spectra are quite flat and featureless, adding the normalized ones does not provide the reader with additional information. I suggest that the authors use the upper panel to show, if available, the image of the 2D spectrum of the target, or at least a zoomed view of the spectral features used in the redshift determination, in particular the MgII doublet. 

>>>>> Fig 1 with fig 2 with zoomed spectra

In the lower panels, the authors use a symbol to label the "atmospheric
features". Strangely enough, the number of these symbols varies from object
to object. I suggest to use the standard symbol, the encircled cross, for the
three telluric absorptions, while for the variable skyline residuals
(e.g. at 5577, 6300 and 6340 Angstrom) the authors can use a different symbol
or simply put a label "sky" in the figure.

>>>>> ABHISHEK to change

5. CONCLUSION
First line: "... we present the second half" if third and fourth parts are
coming I think that half is inappropriate.

>>> Rephrase ABHISHEK

Please rephrase the sentence that begins with "Out of 23 BLL" using the word
redshift instead of the letter "z". The final part, "measurements for the
rest15", should be corrected.

>>> Rephrase ABHISHEK


Finally, just a few comments looking at the optical spectra.

3FHL J0935.2-1735: Can the broad emission features around 5600 Angstrom be
interpreted as a broad emission MgII line? If not, I think a comment should
be added to the text.

>>>> to check ABHISHEK

3FHL J1439.4-2524: If the strong absorption line at ~6008A is interpreted as
MgI 5175.3, there are possible multiple associations with the Ca+Fe 5269 and
NaD 5892 absorption lines at z=0.16. Since I made the tentative identification
on paper, I ask if the authors can check the proposed alternative redshift
solution. 

>>>> to check ABHISHEK


3FHL J1433.5-7304: Also in this object, I'm asking if the absorption feature
labeled as an atmospheric feature should be instead the Ca+Fe absorption line,
and if Halpha in emission at 7875A is visible in the red part of the
spectrum.

>>>> to check  ABHISHEK`
